Surrogate forward models for population inference on compact binary mergers

Rapidly growing catalogs of compact binary mergers from advanced gravitational-wave detectors allow us to explore the astrophysics of massive stellar binaries. Merger observations can constrain the uncertain parameters that describe the underlying processes in the evolution of stars and binary systems in population models. In this paper, we demonstrate that binary black hole populations - namely, detection rates, chirp masses, and redshifts - can be used to measure cosmological parameters describing the redshift-dependent star formation rate and metallicity distribution. We present a method that uses artificial neural networks to emulate binary population synthesis computer models, and construct a fast, flexible, parallelisable surrogate model that we use for inference.

==> Report1.txt <==
---------------------------------------------------------------------- 
Reviewer #1:

This manuscript reports on a proof-of-concept study to create an interpolant training many small ANNs to compute the DCO merger rate that LIGO observes based on a single binary evolution model and several assumptions for a parameterized cosmic star formation history that varies with redshift and metallicity. The study lays out the steps to create the ANNs clearly, and describes sound reasoning for the choice to construct an interpolant from many small ANNs. However, the scientific results from applying this interpolant are difficult to parse since, as the authors describe, the binary evolution model used in the study is likely not a good enough fit to the data. For this manuscript to be published in AAS Journals, the science results from this proof of concept study should be distilled so that readers who may not be as interested in the details of the interpolant construction can still glean important astrophysical information from the manuscript. 

Below I list some questions/suggestions that should be addressed before the manuscript can be recommended for publication.

1) The authors point the reader to another paper (the COMPAS paper) for a list of the default assumptions in the binary evolution model. Since this model is found to be an imperfect fit to the data, even for a very wide range in MSSFR assumptions, reporting of these assumptions in the manuscript is important for a reader to place the results of the study in context. Thus, there must be a description of the binary evolution assumptions, either as a table or as a subsection in this manuscript. 

2) Does throwing out the data with chirp masses above 40 Msun change your results significantly? Since they are very low probability in the COMPAS data, perhaps they skew the results unnecessarily in Figure 7?

3) What is the reasoning to vary a_SF and d_SF and fix b_SF and c_SF? A discussion of how varying b_SF and c_SF is warranted given the prior railing in Figure 7. 

4) Why are the poorest performing ANNs located in a chirp mass - redshift space that shouldn't be difficult for isolated binary populations to produce DCO mergers? And why does the number of poorly trained ANNs increase with more training examples?

5) Following on question 4, why does the larger data set reveal model deterioration when including uncertainties but not the smaller data set? Does this suggest that larger data sets should be preferred to capture this uncertainty?

minor: 

line 323: there are two "they" words in the sentence.

line 97: A citation to Wong, Breivik, Kremer, & Callister (2021) is warranted as a study which uses a deep learning emulator and normalising flows to create a flexible mixture model of merging DCO populations.

---------------------------------------------------------------------- 
Data Editor's review:

One of our data editors has reviewed your initial manuscript submission and has the following suggestion(s) to help improve the data, software citation and/or overall content. Please treat this as you would a reviewer's comments and respond accordingly in your report to the science editor. Questions can be sent directly to the data editors at data-editors@aas.org.

The data editors strongly recommend that the authors deposit data in support of this work either with the article as data behind a figure [1] or by depositing the data into a DOI-issuing repository [2] and adding the dataset DOI to the text using the \dataset[]{} tag [3]. This deposit substantially reduces the barrier to reuse and reproducibility of these results. Links for these recommendations are given below: 

[1] https://journals.aas.org/data-guide/#data_behind_figures 

[2] https://github.com/AASJournals/Tutorials/tree/master/Repositories 

[3] https://journals.aas.org/aastexguide/#datasets 

---------------------------------------------------------------------- 


==> Response1.txt <==
Dear editor:

We are grateful to the reviewer for very useful comments that helped us to improve the manuscript.  We addressed all of them as described in-line below.  Changes to the manuscript are highlighted in bold.

Best wishes,
Jeff Riley & Ilya Mandel


---------------------------------------------------------------------- 
Reviewer #1:

>>> This manuscript reports on a proof-of-concept study to create an interpolant training many small ANNs to compute the DCO merger rate that LIGO observes based on a single binary evolution model and several assumptions for a parameterized cosmic star formation history that varies with redshift and metallicity. The study lays out the steps to create the ANNs clearly, and describes sound reasoning for the choice to construct an interpolant from many small ANNs. However, the scientific results from applying this interpolant are difficult to parse since, as the authors describe, the binary evolution model used in the study is likely not a good enough fit to the data. For this manuscript to be published in AAS Journals, the science results from this proof of concept study should be distilled so that readers who may not be as interested in the details of the interpolant construction can still glean important astrophysical information from the manuscript. 

This paper is focused on methodological development, with the application to observations demonstrated as a proof-of-concept.   While this is already highlighted in the paper, we realised that the title might be misleading, and have changed it to 
"Surrogate forward models for population inference on compact binary mergers".

>>>Below I list some questions/suggestions that should be addressed before the manuscript can be recommended for publication.

>>> 1) The authors point the reader to another paper (the COMPAS paper) for a list of the default assumptions in the binary evolution model. Since this model is found to be an imperfect fit to the data, even for a very wide range in MSSFR assumptions, reporting of these assumptions in the manuscript is important for a reader to place the results of the study in context. Thus, there must be a description of the binary evolution assumptions, either as a table or as a subsection in this manuscript. 

We have added appendix B with a table listing the key choices made for this study.

>>> 2) Does throwing out the data with chirp masses above 40 Msun change your results significantly? Since they are very low probability in the COMPAS data, perhaps they skew the results unnecessarily in Figure 7?

We are grateful to the reviewer for this excellent question!  We have followed the reviewer's suggestion.  The results of this re-analysis are described in a new paragraph at the end of section 3.2.3 and in a new figure 9.   

>>> 3) What is the reasoning to vary a_SF and d_SF and fix b_SF and c_SF? A discussion of how varying b_SF and c_SF is warranted given the prior railing in Figure 7. 

We added an explanation for this choice at the end of section 2.2.

>>> 4) Why are the poorest performing ANNs located in a chirp mass - redshift space that shouldn't be difficult for isolated binary populations to produce DCO mergers? And why does the number of poorly trained ANNs increase with more training examples?
>>> 5) Following on question 4, why does the larger data set reveal model deterioration when including uncertainties but not the smaller data set? Does this suggest that larger data sets should be preferred to capture this uncertainty?

We have added further discussion of these points in section 3.1.2, along with a new panel of figure 3 to illustrate that the low accuracy, found in bins with low detection rates, is a consequence of our choice of a correctness threshold based exclusively on a relative tolerance.  The worst-performing ANNs are found when the number of training samples is low (see table III).  See Appendix A for additional discussion.


>>> minor: 

>>> line 323: there are two "they" words in the sentence.

Fixed.

>>> line 97: A citation to Wong, Breivik, Kremer, & Callister (2021) is warranted as a study which uses a deep learning emulator and normalising flows to create a flexible mixture model of merging DCO populations.

This and several other references added.

---------------------------------------------------------------------- 
Data Editor's review:

>>> The data editors strongly recommend that the authors deposit data in support of this work either with the article as data behind a figure [1] or by depositing the data into a DOI-issuing repository [2] and adding the dataset DOI to the text using the \dataset[]{} tag [3]. This deposit substantially reduces the barrier to reuse and reproducibility of these results. 

The total data set for this study is approximately 0.5 TB, which is too large to be hosted on standard repositories.  We are in the process of putting together a bespoke repository for COMPAS data sets (to be hosted at https://gwlandscape.org.au/compas/publications/), but this is about two months away from completion, so it is unfortunately premature to include a link in this paper.  We will make the data set behind this paper available as soon as possible.

---------------------------------------------------------------------- 

